TaoMate-R1: Temporal Role Specialization for Streaming Multi-Reference Video Generation

Streaming multi-reference video generation establishes a scene from specified people and objects, then continues it under changing instructions. We introduce TaoMate-R1, a streaming multi-reference generator that organizes adaptation parameters through temporal role specialization. It assigns separate low-rank adapters to scene establishment and continuation on a frozen backbone. Each adapter performs both denoising and context writing for its role; Self Gradient Forcing jointly trains the roles through the history they construct. This allocation contrasts with operation-based specialization, which separates denoising from context writing across all chunks. A fixed-replay gradient analysis characterizes the update directions admitted by the two sharing schemes. On 32 multi-reference cases, we compare the schemes at the same two-adapter budget. Across ten approximately two-minute streams with changing instructions and shared teacher-audio conditioning, TaoMate-R1 reduces the mean boundary luminance jump from 1.96 to 0.613, with higher boundary feature similarity. It also achieves higher mean CLIP and DINO temporal similarity across short interactions, long streams, and public reference compositions. These results support grouping adaptation parameters by scene establishment and continuation for streaming multi-reference generation. Our code and model are released at https://github.com/TaoLiveAIGC/TaoMate-H3.

==> README.txt <==
Temporal Role Specialization for Streaming Multi-Reference Video Generation

Single-column public preprint source.

Entry point: main.tex
Style: liveaigc_report.sty
Title and author metadata: metadata.tex

Build with a current TeX Live installation:
    latexmk -pdf main.tex

Alternatively run pdfLaTeX, BibTeX, and pdfLaTeX twice.
The included main.bbl contains the paper's formatted bibliography.

